Hard Probe Capabilities of CMS in Heavy Ion Collisions at the LHC

Heavy ion collisions at the Large Hadron Collider (LHC) will produce strongly interacting matter at unprecedented energy densities. At LHC collision energies, new hard probes of the dense initial collision system will become readily available. We present an overview of the capabilities of the Compact Muon Solenoid (CMS) detector to use these probes for a detailed study of QCD phenomenology at the highest energy densities.

==> instruction.txt <==
Preparing typeset articles with LaTeX

You need LaTeX 2e, or LaTeX version 2.09 of 14 January 1992.

Users of LaTeX 2e need only one file: the class file elsart.cls.
Users of LaTeX 2.09 need two files: the main document style elsart.sty 
	and the file with the point-size related definitions elsart12.sty.

How to use the document class elsart

The following files may help you in writing articles with the elsart document 
class. The guidelines explain features which are specific for the elsart 
style. The template files may serve as a starting point for your article.

Guidelines (pdf format) and template file.

Note that the template file does not run without TeX error messages until 
you have supplied title and author information.

BibTeX style files
Use: BibTeX style file elsart-num.bst for articles with numbered references.


Preparing Proceedings articles with LaTeX

For authors preparing an article for a Conference Proceedings, use
elsart3p.cls. Because these class files are based upon elsart.cls, you 
also need the document class elsart.cls. 
